Distributed aggregative optimization with quantization communication

In this paper, we focus on an aggregative optimization problem under the communication bottleneck. The aggregative optimization is to minimize the sum of local cost functions. Each cost function depends on not only local state variables but also the sum of functions of global state variables. The goal is to solve the aggregative optimization problem through distributed computation and local efficient communication over a network of agents without a central coordinator. Using the variable tracking method to seek the global state variables and the quantization scheme to reduce the communication cost spent in the optimization process, we develop a novel distributed quantized algorithm, called D-QAGT, to track the optimal variables with finite bits communication. Although quantization may lose transmitting information, our algorithm can still achieve the exact optimal solution with a linear convergence rate. Simulation experiments on an optimal placement problem is carried out to verify the correctness of the theoretical results.

==> kybdata.txt <==
@kybdata_begin:title
Distributed Aggregative Optimization with Quantized Communication
@kybdata_end:title
@kybdata_begin:authors
Ziqin Chen and Shu Liang
@kybdata_end:authors
@kybdata_begin:name
Ziqin
@kybdata_end:name
@kybdata_begin:surname
Chen
@kybdata_end:surname
@kybdata_begin:address
The Department of Control Science and Engineering, Tongji University, Shanghai, 201210, China
@kybdata_end:address
@kybdata_begin:email
cxq0915@tongji.edu.cn
@kybdata_end:email
@kybdata_begin:name
Shu
@kybdata_end:name
@kybdata_begin:surname
Liang
@kybdata_end:surname
@kybdata_begin:address
The Department of Control Science and Engineering, Tongji University, Shanghai, 201210, China
@kybdata_end:address
@kybdata_begin:email
sliang@tongji.edu.cn
@kybdata_end:email
@kybdata_begin:keywords
Distributed aggregative optimization, multi-agent network, quantized communication, linear convergence rate
@kybdata_end:keywords
@kybdata_begin:amses
90C33,68W15
@kybdata_end:amses
@kybdata_begin:lastpage
22
@kybdata_end:lastpage
@kybdata_begin:hasBW

@kybdata_end:hasBW

